Bregman proximal gradient method for linear optimization under entropic constraints

In this paper, we present an efficient algorithm for solving a linear optimization problem with entropic constraints, a class of problems that arises in game theory and information theory. Our analysis distinguishes between the cases of active and inactive constraints, addressing each using a Bregman proximal gradient method with entropic Legendre functions, for which we establish a convergence rate of $O(1/n)$ in objective values. For a specific cost structure, our framework provides a theoretical justification for the well-known Blahut-Arimoto algorithm and the uniqueness of the Lagrange multiplier associated with the entropic constraint. In the active constraint setting, we include a bisection procedure to approximate the strictly positive Lagrange multiplier. The efficiency of the proposed method is illustrated through comparisons with standard optimization solvers on a representative example from game theory, including extensions to higher-dimensional settings.

==> Fig_Dichotomy_10_20_20_Exp-6_ErrorQ_1.txt <==
0.13587	1.6508
1.3029	1.2073
2.3227	1.4607
2.4941	1.3541
3.0433	1.1218
3.8704	0.28746
4.3762	0.10583
4.9422	0.05558
6.9442	0.028052
8.6605	0.013472
9.7036	0.0081074
10.983	0.0040588
12.122	0.0020281
13.326	0.0010144
14.566	0.00050696
15.816	0.00025342
17.139	0.00012671
18.388	6.3358e-05
19.626	3.168e-05
20.867	1.584e-05
22.135	7.923e-06
23.368	3.9615e-06
24.608	1.9779e-06


==> Fig_Dichotomy_10_20_20_Exp-6_ErrorQ_10.txt <==
0.45411	1.5617
11.749	0.73192
12.867	0.97911
14.144	1.7719
14.466	1.116
14.978	0.38519
15.93	0.16623
16.379	0.11595
17.029	0.058256
17.574	0.029057
18.074	0.014582
18.547	0.0073047
19.002	0.0036535
19.472	0.0018259
19.937	0.00091273
20.386	0.00045635
20.836	0.00022818
21.283	0.0001141
21.728	5.7047e-05
22.174	2.8524e-05
22.624	1.4262e-05
23.073	7.1309e-06
23.518	3.5654e-06


==> Fig_Dichotomy_10_20_20_Exp-6_ErrorQ_2.txt <==
0.59249	1.4309
0.92094	1.1754
4.6072	1.2188
5.3708	1.4285
8.3947	0.71862
8.7721	0.36746
9.1994	0.1871
9.5287	0.092656
9.8707	0.047025
10.202	0.023571
10.543	0.011771
10.88	0.0058964
11.218	0.0029491
11.559	0.0014739
11.898	0.00073677
12.264	0.00036834
12.606	0.00018416
12.948	9.2079e-05
13.286	4.604e-05
13.629	2.302e-05
13.969	1.151e-05
14.308	5.755e-06
14.647	2.8775e-06


==> Fig_Dichotomy_10_20_20_Exp-6_ErrorQ_3.txt <==
0.48108	1.2281
5.4744	0.82089
5.6326	1.9167
6.6927	1.8377
6.9801	0.94538
7.0628	0.55824
7.1953	0.22838
7.3214	0.10295
7.4383	0.050614
7.572	0.025953
7.6923	0.013143
7.8036	0.0066137
7.9133	0.0033104
8.0221	0.0016543
8.1358	0.00082782
8.2454	0.00041397
8.355	0.00020694
8.4639	0.00010346
8.5757	5.1729e-05
8.6845	2.5865e-05
8.7963	1.2932e-05
8.9144	6.4662e-06
9.024	3.2331e-06


==> Fig_Dichotomy_10_20_20_Exp-6_ErrorQ_4.txt <==
0.88256	1.253
1.6771	0.72397
2.9535	1.1259
3.1789	1.754
3.5699	0.77428
5.3532	0.81532
5.8317	0.37408
6.6118	0.19577
7.7333	0.091366
9.148	0.044056
10.384	0.021893
11.565	0.011048
12.772	0.0055324
13.991	0.0027598
15.221	0.0013783
16.451	0.00068877
17.692	0.00034429
18.955	0.00017213
20.184	8.6066e-05
21.412	4.3032e-05
22.643	2.152e-05
23.873	1.076e-05
25.111	5.38e-06


==> Fig_Dichotomy_10_20_20_Exp-6_ErrorQ_5.txt <==
0.39984	1.1122
0.71279	1.35
0.84754	0.96722
1.1265	1.7158
1.2734	0.92524
1.4057	0.45662
1.5428	0.22559
1.6884	0.11358
1.8259	0.056607
1.9634	0.028351
2.0974	0.014141
2.2333	0.0070675
2.3693	0.0035345
2.506	0.0017671
2.6646	0.00088366
2.8061	0.00044186
2.9457	0.00022093
3.1037	0.00011047
3.2384	5.5232e-05
3.3728	2.7616e-05
3.5072	1.3808e-05
3.6541	6.904e-06
3.8074	3.452e-06


==> Fig_Dichotomy_10_20_20_Exp-6_ErrorQ_6.txt <==
1.1986	1.0476
2.2188	0.98106
2.3714	1.3635
2.4434	1.4927
2.5903	1.0899
3.0256	0.30849
3.2365	0.25107
3.5067	0.1203
3.7399	0.061403
4.0203	0.030382
4.2948	0.01543
4.5542	0.0077351
4.8107	0.0038625
5.068	0.001935
5.3199	0.00096847
5.5674	0.00048431
5.8097	0.00024209
6.0518	0.00012104
6.2943	6.0522e-05
6.5343	3.0261e-05
6.7986	1.5131e-05
7.0404	7.5653e-06
7.3062	3.7827e-06


==> Fig_Dichotomy_10_20_20_Exp-6_ErrorQ_7.txt <==
0.45496	1.2052
1.0349	1.3762
1.3671	1.1422
1.6478	1.1588
1.7973	0.84343
2.1425	0.2899
2.2523	0.15342
2.3841	0.074479
2.4847	0.037782
2.596	0.018484
2.7138	0.0091426
2.8219	0.0045631
2.9499	0.0022836
3.0576	0.0011413
3.1662	0.00057103
3.2704	0.00028561
3.3739	0.00014281
3.4778	7.1405e-05
3.5845	3.5703e-05
3.6915	1.7851e-05
3.7944	8.9255e-06
3.8976	4.4628e-06
4.0066	2.2314e-06


==> Fig_Dichotomy_10_20_20_Exp-6_ErrorQ_8.txt <==
0.30161	1.5687
1.0349	1.1578
1.343	1.5955
1.5752	2.3747
2.9696	1.5966
3.634	0.74263
4.1914	0.17524
14.105	0.080983
15.113	0.060848
16.846	0.031726
19.689	0.015639
21.598	0.0078017
23.911	0.0039144
26.569	0.0019606
28.638	0.00098058
30.69	0.00049007
32.753	0.00024499
34.802	0.00012248
36.737	6.1242e-05
38.505	3.0617e-05
40.33	1.5316e-05
43.074	7.6544e-06
44.891	3.8311e-06


==> Fig_Dichotomy_10_20_20_Exp-6_ErrorQ_9.txt <==
0.15886	1.9359
0.39796	0.8473
1.1221	1.2637
1.2596	2.1658
2.1256	1.2652
2.5559	0.61089
3.0431	0.28063
3.4632	0.16812
3.7436	0.084243
4.0696	0.042082
4.3837	0.021052
4.6847	0.010523
4.9848	0.0052623
5.2748	0.0026307
5.5694	0.0013153
5.8608	0.00065766
6.1521	0.00032882
6.4418	0.00016441
6.7318	8.2208e-05
7.0228	4.1102e-05
7.3177	2.0551e-05
7.6131	1.0275e-05
7.9023	5.1377e-06


==> Fig_Dichotomy_20_40_40_Exp-6_ErrorQ_1.txt <==
11.552	1.6953
30.81	1.3299
78.041	1.9411
85.541	1.6546
113.68	1.0464
146.91	0.40787
159.22	0.33855
261.34	0.18099
286.25	0.084946
323.92	0.041897
376.59	0.021386
420.66	0.010729
468.59	0.0053556
517.78	0.0026847
564.68	0.0013429
611.05	0.00067102
657.21	0.0003354
703.73	0.00016769
750.18	8.3853e-05
796.59	4.1927e-05
844.39	2.0964e-05
891.81	1.0483e-05
939.6	5.2405e-06


==> Fig_Dichotomy_20_40_40_Exp-6_ErrorQ_10.txt <==
12.736	1.6075
18.964	0.88157
21.222	0.95758
58.786	1.3492
127.95	1.1033
130.77	0.49488
133.91	0.30623
139.19	0.15802
142.95	0.079354
146.29	0.039445
149.83	0.019702
153.46	0.0098668
157.16	0.0049373
160.88	0.0024696
164.59	0.0012349
168.35	0.00061738
172.18	0.00030867
175.99	0.00015433
179.72	7.7166e-05
183.42	3.8583e-05
187.1	1.9292e-05
190.7	9.6458e-06
194.28	4.8229e-06


==> Fig_Dichotomy_20_40_40_Exp-6_ErrorQ_2.txt <==
11.353	1.2506
24.959	1.0523
31.543	1.4241
34.976	1.2897
39.577	0.79503
42.558	0.34952
45.457	0.21105
48.357	0.11581
50.733	0.058795
53.207	0.029175
55.902	0.014755
58.559	0.0073914
61.3	0.0036922
64.115	0.0018487
66.922	0.00092459
69.741	0.00046224
72.477	0.00023116
75.221	0.00011559
77.957	5.7798e-05
80.7	2.8897e-05
83.442	1.4449e-05
86.178	7.2243e-06
88.978	3.6122e-06


==> Fig_Dichotomy_20_40_40_Exp-6_ErrorQ_3.txt <==
261.98	1.1704
283.13	1.7997
304.19	1.0732
308.58	1.2897
327.45	0.84845
335.19	0.36573
339.14	0.22544
342.49	0.12904
346.08	0.066115
349.82	0.031857
353.68	0.015645
357.48	0.0077996
361.26	0.0039171
365.02	0.0019629
368.78	0.00098256
372.6	0.00049137
376.46	0.00024566
380.22	0.00012284
383.87	6.1417e-05
387.52	3.071e-05
391.22	1.5355e-05
395.04	7.6776e-06
398.91	3.8388e-06


==> Fig_Dichotomy_20_40_40_Exp-6_ErrorQ_4.txt <==
27.871	1.4747
81.362	1.4337
91.786	1.3038
98.45	1.723
107.28	1.305
167.42	0.50624
171.02	0.42169
175.4	0.23087
180.53	0.12062
185.11	0.060759
189.89	0.030268
194.89	0.015218
199.97	0.0076301
205.01	0.0038168
211.12	0.001908
217.01	0.00095431
222.46	0.00047718
227.69	0.00023859
232.76	0.00011929
237.71	5.9645e-05
242.72	2.9823e-05
247.8	1.4911e-05
252.99	7.4556e-06


==> Fig_Dichotomy_20_40_40_Exp-6_ErrorQ_5.txt <==
9.4304	1.1499
16.214	1.0569
31.085	1.0927
43.711	1.3547
50.447	0.90398
70.292	0.50592
123.31	0.24113
129.27	0.13915
140.1	0.070213
148.62	0.034943
156.04	0.017594
163.6	0.0088076
172.47	0.004396
181.63	0.0021973
189.55	0.0010992
197.36	0.0005497
205.14	0.00027488
213.44	0.00013745
221.99	6.8721e-05
230.34	3.4364e-05
238.67	1.718e-05
246.96	8.59e-06
254.86	4.295e-06


==> Fig_Dichotomy_20_40_40_Exp-6_ErrorQ_6.txt <==
7.9835	1.2651
144.87	0.86159
331.89	1.5883
350.68	1.3793
406.15	0.81093
423.5	0.41237
452.19	0.21384
472.66	0.1092
496.35	0.054063
520.22	0.027452
543.76	0.013762
567.43	0.0068541
589.59	0.0034204
611.96	0.0017097
634.84	0.00085497
657.94	0.00042745
680.67	0.00021375
703.19	0.00010688
725.74	5.3438e-05
748.77	2.6718e-05
771.46	1.3359e-05
793.99	6.6796e-06
818.3	3.3398e-06


==> Fig_Dichotomy_20_40_40_Exp-6_ErrorQ_7.txt <==
60.374	1.6597
73.046	1.06
97.284	1.3897
103.71	1.1518
120.53	0.87473
154.04	0.35338
162.77	0.26523
175.85	0.13543
186.56	0.06703
196.38	0.034039
205.47	0.017154
214.8	0.0086107
224.14	0.0043082
233.56	0.0021534
242.65	0.0010772
251.8	0.00053866
260.88	0.00026932
269.43	0.00013467
278.07	6.7334e-05
287.37	3.3667e-05
296.46	1.6833e-05
305.34	8.4167e-06
314.36	4.2083e-06


==> Fig_Dichotomy_20_40_40_Exp-6_ErrorQ_8.txt <==
36.689	1.9952
143.39	0.99033
175.3	1.2856
177.01	1.4185
253.69	0.93643
256.14	0.39659
257.74	0.25523
259.61	0.1321
261.27	0.064872
262.88	0.033316
264.46	0.016888
266.08	0.0084634
267.72	0.0042268
269.37	0.0021146
271.09	0.0010564
272.8	0.00052797
274.55	0.00026393
276.36	0.00013196
278.14	6.5981e-05
279.93	3.299e-05
281.75	1.6495e-05
283.64	8.2473e-06
285.71	4.1237e-06


==> Fig_Dichotomy_20_40_40_Exp-6_ErrorQ_9.txt <==
13.181	1.5081
29.342	1.0259
50.322	1.3414
62.655	1.3576
78.239	0.81855
86.611	0.39185
91.67	0.21475
95.691	0.12798
99.629	0.066055
103.48	0.033234
107.34	0.016463
111.2	0.0081951
115.07	0.0040946
119.05	0.002048
123.02	0.0010235
126.97	0.00051168
131.05	0.00025588
135.13	0.00012795
139.21	6.3976e-05
143.16	3.1989e-05
147.11	1.5994e-05
151.07	7.9972e-06
155.02	3.9986e-06


==> Fig_Dichotomy_5_10_10_Exp-6_ErrorQ_1.txt <==
0.048478	1.27
0.063427	0.60369
0.075595	0.7247
0.087985	0.46279
0.11692	0.23287
0.17845	0.16352
0.19803	0.083727
0.22498	0.041765
0.24745	0.020906
0.27204	0.010447
0.29768	0.0052281
0.32291	0.0026153
0.34741	0.0013078
0.37249	0.0006538
0.39694	0.00032689
0.42172	0.00016346
0.44709	8.1722e-05
0.47265	4.0865e-05
0.50309	2.0432e-05
0.53735	1.0216e-05
0.56648	5.1081e-06
0.59674	2.5541e-06
0.62279	1.277e-06


==> Fig_Dichotomy_5_10_10_Exp-6_ErrorQ_10.txt <==
0.046904	1.2087
0.055108	0.87478
0.061275	0.71469
0.067098	0.40146
0.07178	0.18796
0.077419	0.09675
0.08264	0.047652
0.087898	0.024375
0.092106	0.012337
0.096244	0.0062076
0.10118	0.0031071
0.10598	0.0015527
0.11031	0.00077657
0.11721	0.00038823
0.12204	0.00019416
0.12623	9.7088e-05
0.13109	4.8546e-05
0.1353	2.4273e-05
0.14065	1.2137e-05
0.14495	6.0682e-06
0.14948	3.0341e-06
0.15369	1.5171e-06
0.15793	7.5853e-07


==> Fig_Dichotomy_5_10_10_Exp-6_ErrorQ_2.txt <==
0.045966	1.382
0.066069	0.76718
0.13789	0.98513
0.21344	0.7519
0.23583	0.35228
0.26616	0.19399
0.28966	0.098812
0.31402	0.048941
0.33971	0.02482
0.36623	0.0125
0.39236	0.0062574
0.41883	0.0031268
0.44523	0.0015648
0.47175	0.00078253
0.50655	0.00039123
0.54118	0.00019562
0.56984	9.7806e-05
0.60127	4.8903e-05
0.6324	2.4452e-05
0.66166	1.2226e-05
0.69226	6.1129e-06
0.72086	3.0565e-06
0.74725	1.5282e-06


==> Fig_Dichotomy_5_10_10_Exp-6_ErrorQ_3.txt <==
0.042426	1.4029
0.064217	1.0151
0.07468	0.89587
0.28563	0.81889
0.31305	0.56901
0.3284	0.16058
0.34098	0.086145
0.3522	0.044873
0.36458	0.022599
0.37725	0.011178
0.3895	0.0055788
0.40159	0.0027969
0.41351	0.0013991
0.42533	0.00069906
0.43734	0.00034949
0.44939	0.00017476
0.46128	8.7376e-05
0.47315	4.3689e-05
0.48521	2.1844e-05
0.49729	1.0922e-05
0.51083	5.461e-06
0.52399	2.7305e-06
0.53778	1.3653e-06


==> Fig_Dichotomy_5_10_10_Exp-6_ErrorQ_4.txt <==
0.045529	1.6698
0.062934	1.0713
0.18217	0.86614
0.30594	0.49662
0.40078	0.23776
0.49292	0.13034
1.9583	0.068619
2.1233	0.034648
2.2382	0.01708
2.3451	0.0084808
2.4649	0.0042356
2.6057	0.0021214
2.7367	0.0010616
2.8624	0.00053103
2.984	0.00026557
3.1084	0.00013279
3.2366	6.6396e-05
3.3687	3.3198e-05
3.5229	1.66e-05
3.6494	8.2992e-06
3.7709	4.1496e-06
3.8913	2.0748e-06
4.0209	1.0374e-06


==> Fig_Dichotomy_5_10_10_Exp-6_ErrorQ_5.txt <==
0.041065	1.3786
0.065457	1.3426
0.077098	1.2244
0.082496	1.2938
0.092832	0.92643
0.10212	0.27019
0.11315	0.12909
0.12436	0.063171
0.13536	0.031474
0.14576	0.015822
0.15627	0.0079323
0.16719	0.0039715
0.17761	0.0019862
0.18791	0.00099299
0.19828	0.00049658
0.20878	0.0002483
0.21917	0.00012415
0.22947	6.2074e-05
0.23972	3.1037e-05
0.25014	1.5519e-05
0.26097	7.7594e-06
0.27206	3.8797e-06
0.28287	1.9398e-06


==> Fig_Dichotomy_5_10_10_Exp-6_ErrorQ_6.txt <==
0.028168	1.1923
0.13023	1.1025
0.1762	1.4884
0.33965	1.2188
0.39531	0.52874
0.43931	0.31469
0.48642	0.16557
0.53886	0.076552
0.58605	0.037804
0.63047	0.019255
0.67381	0.0097186
0.71669	0.004867
0.75839	0.0024277
0.80014	0.0012134
0.84189	0.00060682
0.8831	0.00030332
0.9274	0.00015164
0.97068	7.5813e-05
1.0133	3.7897e-05
1.0705	1.8952e-05
1.1155	9.4686e-06
1.1592	4.7305e-06
1.2043	2.3691e-06


==> Fig_Dichotomy_5_10_10_Exp-6_ErrorQ_7.txt <==
0.011932	1.7723
0.033419	0.80764
0.038041	1.413
0.053978	0.95461
0.060099	0.50398
0.065198	0.2354
0.070104	0.11629
0.075248	0.058519
0.080142	0.029168
0.08518	0.014654
0.090294	0.0073326
0.095116	0.0036648
0.10022	0.0018335
0.10507	0.00091684
0.11029	0.00045835
0.11745	0.00022916
0.12284	0.00011458
0.12771	5.729e-05
0.13314	2.8645e-05
0.13935	1.4322e-05
0.14639	7.1611e-06
0.15145	3.5806e-06
0.15683	1.7903e-06


==> Fig_Dichotomy_5_10_10_Exp-6_ErrorQ_8.txt <==
0.94398	1.4148
1.0752	0.67181
1.0891	1.011
1.0962	0.67916
1.1044	0.42756
1.1165	0.14977
1.1309	0.071718
1.1451	0.035668
1.1591	0.017828
1.1774	0.0089198
1.1978	0.0044618
1.2109	0.0022311
1.2239	0.0011154
1.2367	0.00055769
1.2512	0.00027885
1.2648	0.00013942
1.278	6.9711e-05
1.2917	3.4855e-05
1.3045	1.7428e-05
1.3178	8.7139e-06
1.3309	4.3569e-06
1.3434	2.1785e-06
1.3559	1.0892e-06


==> Fig_Dichotomy_5_10_10_Exp-6_ErrorQ_9.txt <==
0.26976	1.1856
0.2786	0.70708
0.31037	0.6602
0.33299	0.41995
0.41358	0.20568
0.49006	0.13153
0.55817	0.075212
1.1269	0.054171
1.2718	0.016596
1.375	0.0085289
1.5083	0.0042594
1.6509	0.0021335
1.7877	0.0010677
1.9512	0.0005341
2.1031	0.00026711
2.2425	0.00013357
2.4095	6.679e-05
2.5628	3.3395e-05
2.7	1.6698e-05
2.8376	8.3488e-06
2.9858	4.173e-06
3.1158	2.0893e-06
3.2414	1.0432e-06


==> Fig_ErrorGHN_Dichotomy5.txt <==
0.00098453	0.16244
0.001065	0.22405
0.0011094	0.027427
0.0011295	0.072649
0.0011497	0.023638
0.001209	0.0016893
0.0012286	0.011033
0.0012478	0.0046859
0.0012846	0.0015017
0.0013263	9.2974e-05
0.0013469	0.00070455
0.0013673	0.00030584
0.0014279	0.00010645
0.0014481	6.7398e-06
0.0015074	4.3116e-05
0.0015281	1.8188e-05
0.0015639	5.7241e-06
0.0015822	5.0786e-07
0.0016247	2.6081e-06
0.0016455	1.0501e-06
0.0016809	2.7113e-07
0.0016984	1.1836e-07
0.0017411	7.6386e-08
0.0017618	2.0988e-08
0.0017804	2.7699e-08
0.0017987	3.3558e-09
0.0018172	8.816e-09
0.0018895	2.7301e-09
0.001909	3.1283e-10
0.0019276	1.2086e-09
0.0019473	4.479e-10
0.0019658	6.7532e-11
0.001984	1.2265e-10
0.0020029	2.7559e-11
0.0020215	1.9987e-11


==> Fig_ErrorIterationGHN_Dichotomy5.txt <==
1	0.16244
2	0.22405
3	0.027427
4	0.072649
5	0.023638
6	0.0016893
7	0.011033
8	0.0046859
9	0.0015017
10	9.2974e-05
11	0.00070455
12	0.00030584
13	0.00010645
14	6.7398e-06
15	4.3116e-05
16	1.8188e-05
17	5.7241e-06
18	5.0786e-07
19	2.6081e-06
20	1.0501e-06
21	2.7113e-07
22	1.1836e-07
23	7.6386e-08
24	2.0988e-08
25	2.7699e-08
26	3.3558e-09
27	8.816e-09
28	2.7301e-09
29	3.1283e-10
30	1.2086e-09
31	4.479e-10
32	6.7532e-11
33	1.2265e-10
34	2.7559e-11


==> Fig_ErrorIterationGHN_Fmincon5.txt <==
1	0.31083
2	0.097629
3	0.0059973
4	0.0016125
5	0.00028859
6	1.3839e-06
7	3.2914e-08
8	1.0049e-08
9	5.4715e-09
10	1.6742e-09
11	3.3987e-09
12	1.7574e-09
13	1.1099e-09
14	3.5925e-09
15	8.7563e-09
16	1.4928e-08
17	1.5904e-09
18	4.2487e-09
19	6.7741e-09
20	3.9855e-09
21	2.1998e-09
22	3.3534e-09
23	1.9208e-09
24	1.6389e-09
25	1.6389e-09


==> Fig_ErrorTimeGHN_Fmincon5.txt <==
0.0051645	0.31083
0.0073886	0.097629
0.0091579	0.0059973
0.011281	0.0016125
0.013011	0.00028859
0.014711	1.3839e-06
0.016445	3.2914e-08
0.018318	1.0049e-08
0.01958	5.4715e-09
0.021115	1.6742e-09
0.022699	3.3987e-09
0.024506	1.7574e-09
0.027075	1.1099e-09
0.032599	3.5925e-09
0.034626	8.7563e-09
0.036316	1.4928e-08
0.0378	1.5904e-09
0.039088	4.2487e-09
0.040374	6.7741e-09
0.04285	3.9855e-09
0.045832	2.1998e-09
0.047385	3.3534e-09
0.048684	1.9208e-09
0.054298	1.6389e-09
0.059797	1.6389e-09


==> Fig_ExtendedGHN_Dichotomy_OK.txt <==
2	0.001509
3	0.0017103
4	0.0017034
5	0.0025616
6	0.00509
7	0.0073912
8	0.0048182
9	0.0083331
10	0.010473
11	0.01109
12	0.014838
13	0.020233
14	0.024894
15	0.034343
16	0.039618
17	0.044878
18	0.054421


==> Fig_ExtendedGHN_Fmincon_OK.txt <==
2	0.161
3	0.14942
4	0.2019
5	0.494
6	1.0954
7	1.2567
8	1.6119
9	6.7145
10	14.402
11	29.954
12	67.423
13	87.304
14	102.52
15	242.9
16	250.66
17	565.24
18	874.71

